A geometric model for syzygies over 2-Calabi-Yau tilted algebras

In this article, we consider the class of 2-Calabi-Yau tilted algebras that are defined by a quiver with potential whose dual graph is a tree. We call these algebras \emph{dimer tree algebras} because they can also be realized as quotients of dimer algebras on a disc. These algebras are wild in general. For every such algebra $B$, we construct a polygon $\mathcal{S}$ with a checkerboard pattern in its interior that gives rise to a category $\text{Diag}(\mathcal{S})$. The indecomposable objects of $\text{Diag}(\mathcal{S})$ are the 2-diagonals in $\mathcal{S}$, and its morphisms are given by certain pivoting moves between the 2-diagonals. We conjecture that the category $\text{Diag}(\mathcal{S})$ is equivalent to the stable syzygy category over the algebra $B$, such that the rotation of the polygon corresponds to the shift functor on the syzygies. In particular, the number of indecomposable syzygies is finite and the projective resolutions are periodic. We prove the conjecture in the special case where every chordless cycle in the quiver is of length three. As a consequence, we obtain an explicit description of the projective resolutions. Moreover, we show that the syzygy category is equivalent to the 2-cluster category of type $\mathbb{A}$, and we introduce a new derived invariant for the algebra $B$ that can be read off easily from the quiver.

==> case-c2.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'case-c2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{130.97628846bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.51486403)%
    \put(0,0){\includegraphics[width=\unitlength]{case-c2.pdf}}%
    \put(0.2452734,0.2716651){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.51917797\unitlength}\raggedright $W$\end{minipage}}}%
    \put(0.79307574,0.43843435){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.31313041\unitlength}\raggedright {\color{blue} $\gamma$}\end{minipage}}}%
    \put(0.70880163,0.53109905){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.22550915\unitlength}\raggedright {\color{red} $R(\gamma)$}\end{minipage}}}%
    \put(0.56693655,0.49919042){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.5148151\unitlength}\raggedright $i_n$\end{minipage}}}%
    \put(0.31296163,0.52536751){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.52354081\unitlength}\raggedright $j_n$\end{minipage}}}%
    \put(0.0467642,0.35019617){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19414639\unitlength}\raggedright $z$\end{minipage}}}%
    \put(0.18637506,0.38073612){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.29449171\unitlength}\raggedright $q$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> pivot-map-bar.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pivot-map-bar.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{173.54205426bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.81987745)%
    \put(0,0){\includegraphics[width=\unitlength]{pivot-map-bar.pdf}}%
    \put(0.11971902,0.44756273){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11328548\unitlength}\raggedright $\zg$\end{minipage}}}%
    \put(0.10165321,0.31083976){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19299915\unitlength}\raggedright $\zg'$\end{minipage}}}%
    \put(0.92087292,0.6304759){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13345685\unitlength}\raggedright $x$\end{minipage}}}%
    \put(0.92703251,0.41061059){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.16630784\unitlength}\raggedright $y$\end{minipage}}}%
    \put(0.89828795,0.16118354){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19915871\unitlength}\raggedright $z$\end{minipage}}}%
    \put(0.38482384,0.67854305){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.20942462\unitlength}\raggedright $h$\end{minipage}}}%
    \put(0.24995748,0.24332468){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28128601\unitlength}\raggedright $i$\end{minipage}}}%
    \put(0.67261009,0.83016043){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14333853\unitlength}\raggedright $h'$\end{minipage}}}%
    \put(0.69604582,0.35646335){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.2584433\unitlength}\raggedright $k$\end{minipage}}}%
    \put(0.77663432,0.5153344){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.20979672\unitlength}\raggedright $W$\end{minipage}}}%
  \end{picture}%
\endgroup%

